Agglomeration-Based Geometric Multigrid Solvers for Compact Discontinuous Galerkin Discretizations on Unstructured Meshes

We present a geometric multigrid solver for the Compact Discontinuous Galerkin method through building a hierarchy of coarser meshes using a simple agglomeration method which handles arbitrary element shapes and dimensions. The method is easily extendable to other discontinuous Galerkin discretizations, including the Local DG method and the Interior Penalty method. We demonstrate excellent solver performance for Poisson's equation, provided a flux formulation is used for the operator coarsening and a suitable switch function chosen for the numerical fluxes.

==> dat/airfoil_convdiff.csv <==
h	c100	c10	c1 c01 c0
4	31	26	26	21	20
8	87	37	32	21	19
16	175	44	35	22	19
32	421	50	40	22	19

==> dat/airfoil_errors.csv <==
Step	Lvl1	Lvl2	Lvl3	Lvl4	Lvl5
1	0.0947934951317219	0.0894025243599832	0.0905101420881677	0.0913739604048498	0.0874793077967003
2	0.0270963554190987	0.0297220043748748	0.0302936583256812	0.0299961855035461	0.0293365531639505
3	0.0114960403308936	0.0147923970301166	0.0168670837076946	0.0170627590591193	0.0161721386742048
4	0.00555783913034321	0.00920920085377312	0.0109245535028186	0.0111445164044411	0.0106287469767151
5	0.0031495002243719	0.0054211423487684	0.00628520052710965	0.00643957111877724	0.00620896278087256
6	0.00172400040527117	0.00337966232591374	0.00372908139833675	0.00379461192076957	0.00369641888230499
7	0.00107377215964447	0.00226565116164859	0.0023817032655945	0.00238611599466529	0.00228748749375312
8	0.000764141336494661	0.00146150411527966	0.001609288184678	0.00155347278750245	0.00148631095300429
9	0.000476844612914689	0.000964158024865823	0.0011489026568302	0.00107882221071047	0.00104090344162147
10	0.000276915693574039	0.000592051328355653	0.000744204945231014	0.000689613872111694	0.000688598827639672
11	0.000143462206273827	0.000373192153981732	0.00050404701776912	0.000461707713008459	0.000468813927162764
12	7.63027287502747E-05	0.00024039692014031	0.000351757617944898	0.000317750452500753	0.000322889990458131
13	4.31067455561784E-05	0.00015488158674884	0.000245141617356064	0.000216059061138848	0.000217400449293564
14	2.44887261561692E-05	9.39689682176047E-05	0.000163674705801339	0.000146481073469731	0.000147777227949569
15	1.33373249298835E-05	6.16440606894759E-05	0.00010482363854484	9.48137537408157E-05	9.55637792762567E-05

==> dat/airfoil_iters.csv <==
h	Consistent	Natural
2	17	41
4	20	37
8	19	36
16	19	37
32	19	36

==> dat/quadsquare_iters.csv <==
h	f1	p1	f2	p2	f3	p3	f4	p4
2	9	8	8	8	7	7	6	6
4	14	14	13	13	12	12	9	10
8	16	16	15	15	12	13	10	11
16	16	20	15	18	12	15	10	13
32	16	25	15	22	12	19	9	16

==> dat/triquadsquare_iters.csv <==
h	q	t
2	6	9
4	9	14
8	10	16
16	10	16
32	9	18
